Performance Analysis of Quantization-Aware Neural Channel Estimation with Low-Precision Inference

Neural channel estimators can improve radio performance of 5G receivers, but real-time deployment in the radio access network (RAN) imposes strict latency and power budgets. Prior studies of quantized neural channel estimators assess this cost through mean-squared error or analytic operation counts. In this paper, we train a 1D convolutional neural network (CNN) channel estimator for the 5G NR physical uplink shared channel (PUSCH) with INT8 and FP8 quantization-aware training (QAT), and we evaluate its radio performance together with its latency, power, and energy on an NVIDIA H100 GPU. On TDL-A and TDL-C channels at user equipment (UE) speeds up to 35 m/s, both 8-bit models stay within 0.025 dB of FP32 at 10% block error rate (BLER). At batch size 128, INT8 reduces the latency by 16%, the incremental GPU power by 33%, and the energy per query by 26%, compared with 6%, 26%, and 21% for FP8. INT8 is therefore the preferred format.

==> figures/benchmark_results.csv <==
model,precision,batch_size,throughput_qps,latency_mean_ms,latency_median_ms,gpu_compute_mean_ms,gpu_compute_median_ms
fp32,fp32,1,16323.4,0.0535884,0.0532227,0.0394085,0.0390625
fp32,fp32,2,15279.5,0.0562877,0.0517578,0.0433019,0.0388184
fp32,fp32,4,16317.4,0.0538071,0.0537109,0.0393942,0.0393066
fp32,fp32,8,14995.1,0.0545222,0.0544434,0.0401147,0.0400391
fp32,fp32,16,14532.9,0.0545845,0.0544434,0.04017,0.0400391
fp32,fp32,32,15048.8,0.0551338,0.0546875,0.0402362,0.0400391
fp32,fp32,64,14342.4,0.0569001,0.0566406,0.0410773,0.0410156
fp32,fp32,128,12472.1,0.0640391,0.0620117,0.0471848,0.0454102
fp32,fp32,256,11777.3,0.0813854,0.0793457,0.061261,0.0595703
fp32,fp32,512,10482.8,0.11373,0.113281,0.0885407,0.0878906
fp32,fp32,1024,6274.67,0.191388,0.192383,0.155468,0.156738
fp32,fp32,2048,3614.6,0.331077,0.33075,0.27278,0.272705
fp32,fp32,4096,1906.22,0.621559,0.62085,0.520738,0.520752
fp32,fp32,8192,989.145,1.19235,1.19177,1.00694,1.00684
fp32,fp32,16384,502.397,2.34142,2.34106,1.98544,1.98535
int8,int8,1,19367.9,0.0420777,0.0410156,0.0282885,0.0273438
int8,int8,2,19039.5,0.0431892,0.0424805,0.0291724,0.0283203
int8,int8,4,19403.4,0.0430665,0.0429688,0.0281185,0.0281982
int8,int8,8,19155.7,0.0440283,0.0439453,0.0284958,0.0283203
int8,int8,16,17942.3,0.0437254,0.043457,0.0289329,0.0288086
int8,int8,32,15629.4,0.048281,0.0452881,0.031952,0.0292969
int8,int8,64,17977.9,0.0482988,0.0478516,0.0312839,0.03125
int8,int8,128,14734.6,0.0536725,0.0527344,0.0356082,0.0352783
int8,int8,256,14312.8,0.0619771,0.0610352,0.0407664,0.0405273
int8,int8,512,10280.3,0.0815834,0.0800781,0.0543441,0.0539551
int8,int8,1024,10013.5,0.122235,0.12207,0.0848344,0.0847168
int8,int8,2048,6776.31,0.199438,0.199463,0.140277,0.140503
int8,int8,4096,4069.72,0.343157,0.342773,0.241658,0.241455
int8,int8,8192,2213.75,0.637557,0.634277,0.44774,0.447632
int8,int8,16384,1153.04,1.22542,1.22034,0.863475,0.863525
fp8,fp8,1,18298.7,0.0476548,0.0478516,0.0325933,0.0322266
fp8,fp8,2,17080.6,0.0470694,0.0463867,0.0338889,0.0322266
fp8,fp8,4,15450.5,0.046826,0.046875,0.0328934,0.032959
fp8,fp8,8,17295.8,0.0486667,0.0483398,0.0339544,0.0339355
fp8,fp8,16,16506.9,0.0486044,0.0484619,0.0342879,0.0341797
fp8,fp8,32,15940.7,0.0494185,0.0493164,0.0345143,0.0344238
fp8,fp8,64,15492.7,0.0534777,0.0532227,0.0376435,0.0375977
fp8,fp8,128,14672.7,0.0601739,0.0595703,0.0422416,0.0419922
fp8,fp8,256,11975.2,0.0795439,0.0788574,0.0586252,0.0585938
fp8,fp8,512,9683.93,0.117786,0.116699,0.0907725,0.0908203
fp8,fp8,1024,7135.08,0.174221,0.170898,0.134782,0.133545
fp8,fp8,2048,4662.57,0.272923,0.267212,0.209969,0.207703
fp8,fp8,4096,2824.03,0.456294,0.452148,0.350301,0.348633
fp8,fp8,8192,1572.86,0.82688,0.819214,0.631478,0.629028
fp8,fp8,16384,830.621,1.57445,1.5578,1.19931,1.19604


==> figures/power_b128.csv <==
model,batch_size,throughput_qps,gpu_compute_mean_ms,idle_power_w,load_power_mean_w,load_power_median_w,load_power_max_w,load_power_min_w,load_power_std_w,delta_power_mean_w,energy_per_inference_mj,power_samples
fp32,128,15024.5,0.0430552,70.10878048780488,197.51349315068492,211.62,232.05,70.06,41.04501706016372,127.40471266288004,13.14609425609404,146
int8,128,15954.4,0.03314,70.10878048780488,155.00861313868614,158.3,165.45,122.61,10.164393855817362,84.89983265088127,9.71572814638508,137
fp8,128,15844.2,0.0398664,70.10878048780488,163.82157142857142,168.3,176.97,124.75,13.174365003479219,93.71279094076654,10.339529381639426,140

